Unveiling the hidden universe with JWST: The contribution of dust-obscured galaxies to the stellar mass function at $z\sim3-8$

With the advent of JWST, we can probe the rest-frame optical emission of galaxies at $z>3$ with high sensitivity and spatial resolution, making it possible to accurately characterise red, optically-faint galaxies and thus move towards a more complete census of the galaxy population at high redshifts. To this end, we present a sample of 148 massive, dusty galaxies from the JWST/CEERS survey, colour-selected using solely JWST bands. With deep JWST/NIRCam data from 1.15$\mu$m to 4.44$\mu$m and ancillary HST/ACS and WFC3 data, we determine the physical properties of our sample using spectral energy distribution fitting with BAGPIPES. We demonstrate that our selection method efficiently identifies massive ($\mathrm{\langle \log M_\star/M_\odot \rangle \sim 10}$) and dusty ($\mathrm{\langle A_V\rangle \sim 2.7\ mag}$) sources, with a majority at $z>3$ and predominantly lying on the galaxy main-sequence. The main results of this work are the stellar mass functions (SMF) of red, optically-faint galaxies from redshifts between $3<z<8$: these galaxies make up a significant relative fraction of the pre-JWST total SMF at $3<z<4$ and $4<z<6$, and dominate the high-mass end of the pre-JWST SMF at $6<z<8$, suggesting that our census of the galaxy population needs amendment at these epochs. While larger areas need to be surveyed in the future, our results suggest already that the integrated stellar mass density at $\mathrm{\log M_\star/M_\odot\geq9.25}$ may have been underestimated in pre-JWST studies by up to $\sim$15-20\% at $z\sim3-6$, and up to $\sim$45\% at $z\sim6-8$, indicating the rapid onset of obscured stellar mass assembly in the early universe.

==> mnras_readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
